On Interference Dynamics in Mat\'ern Networks

A thorough understanding of the temporal dynamics of interference in wireless networks is crucial for the design of communication protocols, scheduling, and interference management. This paper applies stochastic geometry to investigate interference dynamics for the first time in a network with nodes that use carrier sense multiple access. This type of networks is approximated by a Mat\'ern hard-core point process of type II with Nakagami fading. We derive and analyze expressions for the variance, covariance, and correlation of the interference power at a given point in space. Results show that even though the commonly used Poisson approximation to carrier sense multiple access may have the same average interference than the Mat\'ern model, the three interference dynamics measurements investigated behave significantly different.

==> cor_al.txt <==
 2.3 0.0466401   0.0832023 0.112635 0.136837 0.15709 0.174288 0.189073   0.201919 0.213185 0.223145 0.232014 0.239962 0.247126   0.253615 0.259521 0.264919 0.269872 0.274433 0.278646   0.28255
 2.4 0.0503241 0.089364 0.120532 0.145992 0.16718   0.185087 0.200422 0.213701 0.225312 0.23555 0.244645 0.25278   0.260097 0.266715 0.272729 0.278218 0.283248 0.287874   0.292144 0.296096
 2.5 0.0520756 0.0922755 0.124246 0.15028   0.17189 0.190116 0.205694 0.219163 0.230924 0.241282 0.250475   0.258688 0.26607 0.272741 0.2788 0.284326 0.289387 0.29404   0.298332 0.302302
 2.6 0.0519335 0.0919829 0.123809 0.149708   0.171195 0.189309 0.204786 0.218163 0.229841 0.240123   0.249246 0.257395 0.264719 0.271337 0.277345 0.282825   0.287844 0.292457 0.296711 0.300648
 2.7 0.0529407 0.0936178   0.12585 0.15202 0.173691 0.191932 0.207497 0.220934 0.232653   0.242962 0.252102 0.260261 0.267589 0.274207 0.280213   0.285688 0.2907 0.295305 0.299551 0.303478
 2.8 0.0533746   0.0942837 0.126638 0.152866 0.174558 0.192797 0.208346   0.22176 0.23345 0.243729 0.252837 0.260964 0.26826 0.274847   0.280822 0.286268 0.291252 0.29583 0.30005 0.303952
 2.9   0.0539231 0.0951785 0.127761 0.154145 0.175946 0.194263   0.209869 0.223324 0.235045 0.245346 0.254471 0.26261 0.269914   0.276507 0.282487 0.287935 0.29292 0.297499 0.301718   0.305619
 3. 0.0541951 0.0955888 0.128238 0.154649 0.176453   0.194759 0.210347 0.22378 0.235476 0.245751 0.25485 0.262964   0.270244 0.276812 0.282769 0.288195 0.293159 0.297717   0.301917 0.3058
 3.1 0.0545512 0.0961285 0.128868 0.155318   0.177131 0.195428 0.210997 0.224404 0.236072 0.246317   0.255386 0.263469 0.270719 0.277259 0.283188 0.288587   0.293526 0.298059 0.302236 0.306097
 3.2 0.054881 0.0966254   0.129446 0.155927 0.177745 0.19603 0.211578 0.224959 0.236598   0.246813 0.255851 0.263904 0.271125 0.277637 0.283539   0.288913 0.293826 0.298337 0.302491 0.30633
 3.3 0.0550651   0.0968818 0.129718 0.156186 0.177974 0.196224 0.211731   0.225072 0.23667 0.246847 0.255847 0.263865 0.271052 0.277532   0.283404 0.288749 0.293636 0.298121 0.302251 0.306067
 3.4   0.0554931 0.0975523 0.130529 0.157079 0.178913 0.197186   0.212704 0.226045 0.237638 0.247805 0.256794 0.264799   0.271972 0.278438 0.284295 0.289626 0.294499 0.29897 0.303087   0.30689
 3.5 0.0562568 0.0988205 0.132148 0.158951 0.180976   0.199394 0.215026 0.228458 0.240126 0.250354 0.259394   0.267441 0.274651 0.281148 0.287032 0.292387 0.29728 0.301769   0.305902 0.30972
 3.6 0.0560638 0.0984063 0.131516 0.158115   0.179953 0.198202 0.21368 0.226974 0.238516 0.24863 0.257566   0.265519 0.272642 0.279059 0.284869 0.290156 0.294986   0.299417 0.303495 0.307262
 3.7 0.0567232 0.0994849 0.132875   0.15967 0.181648 0.200001 0.215557 0.228911 0.240499 0.25065   0.259616 0.267592 0.274734 0.281167 0.28699 0.292287   0.297126 0.301564 0.305648 0.30942
 3.8 0.0569805 0.0998627   0.133303 0.16011 0.18208 0.200414 0.215945 0.22927 0.240829   0.25095 0.259886 0.267834 0.274949 0.281356 0.287154 0.292428   0.297244 0.301661 0.305725 0.309478
 3.9 0.0573263 0.100389   0.133923 0.160776 0.182764 0.201098 0.21662 0.229931   0.241471 0.251573 0.260488 0.268416 0.27551 0.281896 0.287675   0.29293 0.297729 0.302128 0.306176 0.309913
 4. 0.0577037   0.100978 0.134634 0.161557 0.183584 0.20194 0.217471 0.230783   0.24232 0.252414 0.261321 0.269238 0.276322 0.282697   0.288465 0.293709 0.298496 0.302885 0.306922 0.310649
 4.1   0.0579848 0.101402 0.13513 0.162085 0.184123 0.202475   0.217995 0.231293 0.242812 0.252888 0.261776 0.269674   0.276739 0.283097 0.288847 0.294074 0.298846 0.303219   0.307242 0.310955
 4.2 0.0584002 0.102054 0.135921 0.16296   0.185047 0.203428 0.218964 0.232268 0.243789 0.253863   0.262745 0.270637 0.277694 0.284043 0.289785 0.295003   0.299765 0.30413 0.308144 0.311848
 4.3 0.0587552 0.102604   0.136581 0.163682 0.185803 0.204201 0.219743 0.233045   0.244561 0.254626 0.263499 0.27138 0.278426 0.284763 0.290493   0.2957 0.300451 0.304805 0.308809 0.312503
 4.4 0.059089   0.10312 0.137198 0.164355 0.186506 0.204917 0.220463 0.233763   0.245272 0.255328 0.264191 0.27206 0.279095 0.28542 0.291139   0.296334 0.301075 0.305418 0.309411 0.313096
 4.5 0.0593783   0.103564 0.137727 0.164929 0.187102 0.205522 0.221068   0.234363 0.245864 0.255911 0.264763 0.272621 0.279644   0.285958 0.291665 0.296849 0.301579 0.305912 0.309895   0.31357
 4.6 0.0596789 0.104022 0.138267 0.165511 0.187702   0.206127 0.221668 0.234955 0.246444 0.256477 0.265314   0.273158 0.280166 0.286466 0.29216 0.29733 0.302047 0.306367   0.310339 0.314002
 4.7 0.0599557 0.104441 0.13876 0.166039   0.188244 0.20667 0.222205 0.235481 0.246958 0.256976 0.265799   0.273628 0.280621 0.286907 0.292586 0.297744 0.302448   0.306756 0.310715 0.314368
 4.8 0.0602445 0.104881 0.139279   0.1666 0.188823 0.207254 0.222786 0.236055 0.24752 0.257527   0.266337 0.274152 0.281133 0.287405 0.293072 0.298218 0.30291   0.307206 0.311155 0.314797
 4.9 0.0605609 0.105372 0.13987   0.167247 0.189503 0.207951 0.223492 0.236762 0.248226   0.258229 0.267032 0.274841 0.281814 0.288079 0.293738   0.298875 0.303559 0.307848 0.31179 0.315425
 5. 0.0608584   0.105827 0.140411 0.167834 0.190113 0.20857 0.224111 0.237377   0.248834 0.258827 0.26762 0.275418 0.282379 0.288633   0.294281 0.299408 0.304082 0.308361 0.312293 0.315919

==> cor_dens.txt <==
 0.984455 0.327426 0.49332   0.593565 0.660694 0.708789 0.744942 0.773108 0.795671   0.814152 0.829567 0.84262 0.853815 0.863523 0.872022 0.879524   0.886195 0.892166 0.897541 0.902405 0.906829   0.99996
 0.939719 0.307393 0.470119 0.57085 0.639346   0.688945 0.72652 0.75597 0.779674 0.799163 0.815471 0.829317   0.841219 0.851561 0.86063 0.868647 0.875786 0.882183 0.887948   0.89317 0.897923 0.998925
 0.871061 0.276536 0.432705   0.533047 0.602959 0.65446 0.693978 0.725258 0.750633 0.771631   0.789295 0.80436 0.817361 0.828694 0.838662 0.847496   0.855381 0.86246 0.868852 0.874652 0.879939   0.994104
 0.785982 0.238586 0.383796 0.481477 0.551681   0.604573 0.645853 0.678967 0.706121 0.728789 0.748 0.764488   0.778793 0.791323 0.802388 0.812231 0.821044 0.82898 0.836164   0.842699 0.848668 0.980646
 0.692721 0.198031 0.327673   0.419137 0.487123 0.539642 0.581433 0.615479 0.643751   0.667602 0.687994 0.705629 0.72103 0.734597 0.746639 0.757399   0.767072 0.775815 0.783755 0.790998 0.797632   0.948838
 0.598848 0.159323 0.270478 0.352441 0.415376   0.465221 0.505675 0.539163 0.567342 0.591382 0.612132   0.630224 0.646139 0.660246 0.672838 0.684147 0.694358   0.703624 0.712071 0.719802 0.726905 0.89465
 0.510261   0.124855 0.21582 0.285043 0.339487 0.383429 0.41964 0.449996   0.47581 0.49803 0.517359 0.534326 0.54934 0.562718 0.574715   0.585534 0.595341 0.60427 0.612435 0.61993 0.626835   0.795076
 0.43076 0.0967781 0.169332 0.225746 0.270867   0.307776 0.338529 0.364547 0.386846 0.406169 0.423076   0.437993 0.451251 0.463113 0.473788 0.483446 0.492226   0.500242 0.507589 0.514349 0.520588 0.676514
 0.362128   0.068823 0.121169 0.162322 0.195525 0.222879 0.245805   0.265298 0.282074 0.296665 0.309471 0.320802 0.330898 0.33995   0.348113 0.355512 0.362248 0.368408 0.374061 0.379269   0.384082 0.506097
 0.304554 0.0542008 0.095599 0.128252   0.154665 0.176472 0.19478 0.21037 0.223804 0.235501 0.245778   0.254877 0.262992 0.270272 0.276842 0.282799 0.288226 0.29319   0.297749 0.301949 0.305832 0.404725
 0.257189 0.0419363   0.0739085 0.0990906 0.119438 0.136221 0.150301 0.162283   0.172602 0.181582 0.189469 0.19645 0.202673 0.208255 0.21329   0.217855 0.222012 0.225815 0.229306 0.232523 0.235496   0.311059
 0.218651 0.0318941 0.0560672 0.0750203 0.0902794   0.102829 0.113331 0.122249 0.129917 0.13658 0.142423 0.14759   0.15219 0.156313 0.160029 0.163396 0.16646 0.16926 0.17183   0.174196 0.176382 0.231604
 0.187418 0.0233291 0.040869   0.0545366 0.0654869 0.0744569 0.0819392 0.0882757 0.0937108   0.098424 0.10255 0.106193 0.109432 0.112331 0.114941 0.117304   0.119452 0.121414 0.123212 0.124867 0.126396   0.16469
 0.162059 0.0204009 0.035587 0.0473312 0.0566845   0.0643096 0.0706449 0.0759922 0.0805659 0.0845226 0.0879792   0.0910248 0.0937287 0.0961454 0.0983182 0.100282 0.102067   0.103694 0.105185 0.106557 0.107821 0.13922
 0.141351   0.0169416 0.0294154 0.0389829 0.0465538 0.052694 0.0577741   0.0620468 0.0656904 0.0688343 0.0715748 0.0739847 0.0761206   0.0780265 0.0797379 0.0812829 0.0826848 0.0839626 0.0851319   0.0862062 0.0871965 0.111541
 0.1243 0.0146715 0.0253454   0.0334596 0.0398364 0.0449797 0.049216 0.0527657 0.0557832   0.0583798 0.0606379 0.0626196 0.0643728 0.0659348 0.0673352   0.0685979 0.0697423 0.0707843 0.0717369 0.0726113 0.0734167   0.0930196
 0.110129 0.012061 0.020727 0.0272548 0.0323487   0.0364345 0.0397845 0.042581 0.0449507 0.0469844 0.0487489   0.0502942 0.0516589 0.0528728 0.0539596 0.0549384 0.0558243   0.0566302 0.0573662 0.0580412 0.0586624 0.0736373
 0.0982401   0.0118082 0.0201839 0.026434 0.0312765 0.0351388 0.0382911   0.0409127 0.0431273 0.0450228 0.0466635 0.0480976 0.0493618   0.0504845 0.0514884 0.0523912 0.0532076 0.0539493 0.0546263   0.0552465 0.0558168 0.0694374
 0.0881734 0.0113597 0.0195887   0.0258244 0.0307129 0.0346481 0.0378842 0.0405923 0.0428918   0.0448687 0.0465864 0.0480929 0.0494247 0.0506107 0.0516735   0.0526313 0.053499 0.0542888 0.0550106 0.055673 0.0562828   0.0710765
 0.0795772 0.00895642 0.015141 0.0196681 0.0231253   0.0258518 0.0280571 0.0298776 0.0314059 0.0327072 0.0338286   0.0348049 0.0356626 0.036422 0.0370992 0.0377068 0.038255   0.0387522 0.039205 0.0396193 0.0399997 0.0489246
 0.072179   0.00946066 0.0159052 0.0205777 0.0241207 0.0268996 0.0291375   0.0309783 0.0325192 0.033828 0.0349533 0.0359313 0.0367891   0.0375475 0.038223 0.0388284 0.039374 0.0398684 0.0403183   0.0407296 0.041107 0.0498905
 0.0657665 0.00968457 0.0161926   0.0208668 0.0243865 0.0271325 0.0293346 0.0311398 0.0326465   0.0339232 0.0350188 0.0359692 0.0368016 0.0375366 0.0381903   0.0387756 0.0393027 0.0397798 0.0402137 0.04061 0.0409735   0.0493681
 0.060172 0.00908129 0.0151031 0.0193886 0.0225941   0.0250822 0.0270696 0.0286935 0.0300453 0.0311881 0.0321669   0.0330146 0.033756 0.0344098 0.0349907 0.0355102 0.0359777   0.0364005 0.0367847 0.0371354 0.0374568 0.0448292
 0.0552621   0.00859131 0.0142149 0.0181819 0.0211304 0.0234081 0.0252204   0.0266968 0.0279227 0.0289569 0.0298412 0.0306058 0.0312736   0.0318619 0.032384 0.0328505 0.0332699 0.033649 0.0339932   0.0343073 0.0345949 0.0411502
 0.0509296 0.00834847 0.0137451   0.0175203 0.0203094 0.022454 0.0241545 0.0255358 0.0266801   0.0276436 0.028466 0.0291762 0.0297956 0.0303407 0.030824   0.0312555 0.0316432 0.0319932 0.032311 0.0326007 0.0328659   0.0388746
 0.0470873 0.00759783 0.0124508 0.0158188 0.018293   0.0201874 0.0216846 0.0228975 0.0239002 0.0247428 0.025461   0.0260804 0.02662 0.0270944 0.0275147 0.0278896 0.0282261   0.0285299 0.0288054 0.0290565 0.0292863 0.0344642
 0.0436639   0.00781317 0.0127469 0.0161454 0.0186287 0.0205226 0.0220147   0.0232206 0.0242154 0.0250501 0.0257605 0.0263724 0.026905   0.0273727 0.0277868 0.0281559 0.028487 0.0287857 0.0290566   0.0293032 0.0295288 0.0345885
 0.0406008 0.00701034 0.0113893   0.0143843 0.016562 0.0182166 0.0195165 0.0205647 0.0214279   0.022151 0.0227656 0.0232944 0.0237542 0.0241577 0.0245146   0.0248326 0.0251177 0.0253747 0.0256076 0.0258197 0.0260136   0.0303426
 0.037849 0.00727765 0.011777 0.0148339 0.0170463   0.0187216 0.0200342 0.0210905 0.0219588 0.0226851 0.0233018   0.0238318 0.0242923 0.0246961 0.025053 0.0253708 0.0256555   0.0259121 0.0261446 0.0263561 0.0265494 0.0308489
 0.0353678   0.00595658 0.00960367 0.0120663 0.0138409 0.0151805 0.0162275   0.0170684 0.0177586 0.0183352 0.0188242 0.0192441 0.0196086   0.019928 0.0202102 0.0204613 0.0206861 0.0208887 0.0210721   0.021239 0.0213914 0.0247695

==> cor_h.txt <==
 0.1 0.327426 0.49332 0.593565 0.660694   0.708789 0.744942 0.773108 0.795671 0.814152 0.829567 0.84262   0.853815 0.863523 0.872022 0.879524 0.886195 0.892166   0.897541 0.902405 0.906829 0.99996
 0.2 0.307393 0.470119   0.57085 0.639346 0.688945 0.72652 0.75597 0.779674 0.799163   0.815471 0.829317 0.841219 0.851561 0.86063 0.868647 0.875786   0.882183 0.887948 0.89317 0.897923 0.998925
 0.3 0.276536   0.432705 0.533047 0.602959 0.65446 0.693978 0.725258 0.750633   0.771631 0.789295 0.80436 0.817361 0.828694 0.838662   0.847496 0.855381 0.86246 0.868852 0.874652 0.879939   0.994104
 0.4 0.238586 0.383796 0.481477 0.551681 0.604573   0.645853 0.678967 0.706121 0.728789 0.748 0.764488 0.778793   0.791323 0.802388 0.812231 0.821044 0.82898 0.836164 0.842699   0.848668 0.980646
 0.5 0.198031 0.327673 0.419137 0.487123   0.539642 0.581433 0.615479 0.643751 0.667602 0.687994   0.705629 0.72103 0.734597 0.746639 0.757399 0.767072 0.775815   0.783755 0.790998 0.797632 0.948838
 0.6 0.159323 0.270478   0.352441 0.415376 0.465221 0.505675 0.539163 0.567342   0.591382 0.612132 0.630224 0.646139 0.660246 0.672838   0.684147 0.694358 0.703624 0.712071 0.719802 0.726905   0.89465
 0.7 0.124855 0.21582 0.285043 0.339487 0.383429   0.41964 0.449996 0.47581 0.49803 0.517359 0.534326 0.54934   0.562718 0.574715 0.585534 0.595341 0.60427 0.612435 0.61993   0.626835 0.795076
 0.8 0.0967781 0.169332 0.225746 0.270867   0.307776 0.338529 0.364547 0.386846 0.406169 0.423076   0.437993 0.451251 0.463113 0.473788 0.483446 0.492226   0.500242 0.507589 0.514349 0.520588 0.676514
 0.9 0.068823   0.121169 0.162322 0.195525 0.222879 0.245805 0.265298   0.282074 0.296665 0.309471 0.320802 0.330898 0.33995 0.348113   0.355512 0.362248 0.368408 0.374061 0.379269 0.384082   0.506097
 1. 0.0542008 0.095599 0.128252 0.154665 0.176472   0.19478 0.21037 0.223804 0.235501 0.245778 0.254877 0.262992   0.270272 0.276842 0.282799 0.288226 0.29319 0.297749 0.301949   0.305832 0.404725
 1.1 0.0419363 0.0739085 0.0990906   0.119438 0.136221 0.150301 0.162283 0.172602 0.181582   0.189469 0.19645 0.202673 0.208255 0.21329 0.217855 0.222012   0.225815 0.229306 0.232523 0.235496 0.311059
 1.2 0.0318941   0.0560672 0.0750203 0.0902794 0.102829 0.113331 0.122249   0.129917 0.13658 0.142423 0.14759 0.15219 0.156313 0.160029   0.163396 0.16646 0.16926 0.17183 0.174196 0.176382   0.231604
 1.3 0.0233291 0.040869 0.0545366 0.0654869   0.0744569 0.0819392 0.0882757 0.0937108 0.098424 0.10255   0.106193 0.109432 0.112331 0.114941 0.117304 0.119452   0.121414 0.123212 0.124867 0.126396 0.16469
 1.4 0.0204009   0.035587 0.0473312 0.0566845 0.0643096 0.0706449 0.0759922   0.0805659 0.0845226 0.0879792 0.0910248 0.0937287 0.0961454   0.0983182 0.100282 0.102067 0.103694 0.105185 0.106557   0.107821 0.13922
 1.5 0.0169416 0.0294154 0.0389829   0.0465538 0.052694 0.0577741 0.0620468 0.0656904 0.0688343   0.0715748 0.0739847 0.0761206 0.0780265 0.0797379 0.0812829   0.0826848 0.0839626 0.0851319 0.0862062 0.0871965   0.111541
 1.6 0.0146715 0.0253454 0.0334596 0.0398364   0.0449797 0.049216 0.0527657 0.0557832 0.0583798 0.0606379   0.0626196 0.0643728 0.0659348 0.0673352 0.0685979 0.0697423   0.0707843 0.0717369 0.0726113 0.0734167 0.0930196
 1.7   0.012061 0.020727 0.0272548 0.0323487 0.0364345 0.0397845   0.042581 0.0449507 0.0469844 0.0487489 0.0502942 0.0516589   0.0528728 0.0539596 0.0549384 0.0558243 0.0566302 0.0573662   0.0580412 0.0586624 0.0736373
 1.8 0.0118082 0.0201839   0.026434 0.0312765 0.0351388 0.0382911 0.0409127 0.0431273   0.0450228 0.0466635 0.0480976 0.0493618 0.0504845 0.0514884   0.0523912 0.0532076 0.0539493 0.0546263 0.0552465 0.0558168   0.0694374
 1.9 0.0113597 0.0195887 0.0258244 0.0307129   0.0346481 0.0378842 0.0405923 0.0428918 0.0448687 0.0465864   0.0480929 0.0494247 0.0506107 0.0516735 0.0526313 0.053499   0.0542888 0.0550106 0.055673 0.0562828 0.0710765
 2.   0.00895642 0.015141 0.0196681 0.0231253 0.0258518 0.0280571   0.0298776 0.0314059 0.0327072 0.0338286 0.0348049 0.0356626   0.036422 0.0370992 0.0377068 0.038255 0.0387522 0.039205   0.0396193 0.0399997 0.0489246
 2.1 0.00946066 0.0159052   0.0205777 0.0241207 0.0268996 0.0291375 0.0309783 0.0325192   0.033828 0.0349533 0.0359313 0.0367891 0.0375475 0.038223   0.0388284 0.039374 0.0398684 0.0403183 0.0407296 0.041107   0.0498905
 2.2 0.00968457 0.0161926 0.0208668 0.0243865   0.0271325 0.0293346 0.0311398 0.0326465 0.0339232 0.0350188   0.0359692 0.0368016 0.0375366 0.0381903 0.0387756 0.0393027   0.0397798 0.0402137 0.04061 0.0409735 0.0493681
 2.3   0.00908129 0.0151031 0.0193886 0.0225941 0.0250822 0.0270696   0.0286935 0.0300453 0.0311881 0.0321669 0.0330146 0.033756   0.0344098 0.0349907 0.0355102 0.0359777 0.0364005 0.0367847   0.0371354 0.0374568 0.0448292
 2.4 0.00859131 0.0142149   0.0181819 0.0211304 0.0234081 0.0252204 0.0266968 0.0279227   0.0289569 0.0298412 0.0306058 0.0312736 0.0318619 0.032384   0.0328505 0.0332699 0.033649 0.0339932 0.0343073 0.0345949   0.0411502
 2.5 0.00834847 0.0137451 0.0175203 0.0203094   0.022454 0.0241545 0.0255358 0.0266801 0.0276436 0.028466   0.0291762 0.0297956 0.0303407 0.030824 0.0312555 0.0316432   0.0319932 0.032311 0.0326007 0.0328659 0.0388746
 2.6   0.00759783 0.0124508 0.0158188 0.018293 0.0201874 0.0216846   0.0228975 0.0239002 0.0247428 0.025461 0.0260804 0.02662   0.0270944 0.0275147 0.0278896 0.0282261 0.0285299 0.0288054   0.0290565 0.0292863 0.0344642
 2.7 0.00781317 0.0127469   0.0161454 0.0186287 0.0205226 0.0220147 0.0232206 0.0242154   0.0250501 0.0257605 0.0263724 0.026905 0.0273727 0.0277868   0.0281559 0.028487 0.0287857 0.0290566 0.0293032 0.0295288   0.0345885
 2.8 0.00701034 0.0113893 0.0143843 0.016562   0.0182166 0.0195165 0.0205647 0.0214279 0.022151 0.0227656   0.0232944 0.0237542 0.0241577 0.0245146 0.0248326 0.0251177   0.0253747 0.0256076 0.0258197 0.0260136 0.0303426
 2.9   0.00727765 0.011777 0.0148339 0.0170463 0.0187216 0.0200342   0.0210905 0.0219588 0.0226851 0.0233018 0.0238318 0.0242923   0.0246961 0.025053 0.0253708 0.0256555 0.0259121 0.0261446   0.0263561 0.0265494 0.0308489
 3. 0.00595658 0.00960367   0.0120663 0.0138409 0.0151805 0.0162275 0.0170684 0.0177586   0.0183352 0.0188242 0.0192441 0.0196086 0.019928 0.0202102   0.0204613 0.0206861 0.0208887 0.0210721 0.021239 0.0213914   0.0247695

==> cor_lam.txt <==
0.1  0.09  0.274763 0.429376 0.528508 0.59748 0.648239 0.687156   0.717944 0.742908 0.763558 0.780924
 0.2 0.15  0.225818 0.36483   0.459021 0.527058 0.578506 0.618774 0.651148 0.677742   0.699978 0.718846
 0.3 0.19  0.185922 0.308241 0.394828 0.459345   0.509276 0.549065 0.581517 0.60849 0.631264 0.650748
 0.4 0.23  0.153934 0.2602 0.33797 0.397352 0.444178 0.482049 0.513311   0.539553 0.561896 0.581149
 0.5 0.25  0.128181 0.219754 0.288442   0.341871 0.384617 0.419593 0.448741 0.473406 0.494548   0.512872
 0.6 0.27  0.107476 0.186132 0.24619 0.293549 0.331851   0.363468 0.390009 0.412606 0.432077 0.44903
 0.7 0.28  0.0907509   0.158297 0.210529 0.252125 0.286034 0.314206 0.337983 0.35832   0.375913 0.391281
 0.8 0.29  0.0770267 0.135035 0.180295 0.216593   0.246351 0.27119 0.292238 0.310299 0.325969 0.339692
 0.9 0.30  0.0637249 0.112122 0.150127 0.180763 0.205984 0.227109   0.245061 0.260505 0.273932 0.285713
 1.  0.30  0.0541951 0.0955888   0.128238 0.154649 0.176453 0.194759 0.210347 0.22378 0.235476   0.245751
 1.1 0.31  0.0464063 0.0819921 0.110147 0.132978   0.151865 0.167749 0.181293 0.192979 0.203165 0.212121
 1.2 0.31  0.0423663 0.0749446 0.100776 0.121759 0.139142 0.153778   0.166271 0.177059 0.186469 0.194749
 1.3 0.31  0.0369232 0.0653714   0.0879622 0.106336 0.121572 0.134412 0.145378 0.154855   0.163125 0.170405
 1.4 0.31  0.032344 0.0572985 0.0771362   0.0932846 0.106685 0.117984 0.127641 0.135988 0.143275   0.149693
 1.5 0.32  0.0284153 0.05036 0.0678184 0.0820386   0.0938451 0.103804 0.112319 0.119681 0.12611 0.131773
 1.6 0.32  0.0241933 0.0428904 0.0577732 0.0699008 0.0799735 0.0884728   0.0957407 0.102027 0.107517 0.112354
 1.7 0.32  0.0211144   0.0374401 0.0504403 0.0610372 0.0698408 0.0772708 0.0836254   0.0891223 0.0939243 0.0981552
 1.8 0.32  0.0185704 0.0329343   0.0443755 0.0537037 0.0614548 0.0679975 0.073594 0.0784357   0.0826657 0.086393
 1.9 0.32  0.0164599 0.0291945 0.0393401   0.0476132 0.0544884 0.0602925 0.0652577 0.0695536 0.0733069   0.0766144
 2.  0.32  0.014644 0.0259758 0.0350049 0.0423686   0.0484886 0.0536556 0.058076 0.0619008 0.0652427 0.0681878
 

==> densities.txt <==
0. 0.0927534 0. 0.0565711
 0.01 0.0927534 0.   0.0565711
 0.02 0.0927534 0. 0.0565099
 0.03 0.0927534 0.   0.056449
 0.04 0.0927534 0. 0.0563883
 0.05 0.0927534 0.   0.0563277
 0.06 0.0927534 0. 0.0562674
 0.07 0.0927534 0.   0.0562074
 0.08 0.0927534 0. 0.0561475
 0.09 0.0927534 0.   0.0560878
 0.1 0.0927534 0. 0.0560284
 0.11 0.0927534 0.   0.0559692
 0.12 0.0927534 0. 0.0559102
 0.13 0.0927534 0.   0.0558514
 0.14 0.0927534 0. 0.0557929
 0.15 0.0927534 0.   0.0557345
 0.16 0.0927534 0. 0.0556764
 0.17 0.0927534 0.   0.0556185
 0.18 0.0927534 0. 0.0555608
 0.19 0.0927534 0.   0.0555034
 0.2 0.0927534 0. 0.0554461
 0.21 0.0927534 0.   0.0553891
 0.22 0.0927534 0. 0.0553323
 0.23 0.0927534 0.   0.0552757
 0.24 0.0927534 0. 0.0552193
 0.25 0.0927534 0.   0.0551631
 0.26 0.0927534 0. 0.0551072
 0.27 0.0927534 0.   0.0550515
 0.28 0.0927534 0. 0.054996
 0.29 0.0927534 0.   0.0549407
 0.3 0.0927534 0. 0.0548857
 0.31 0.0927534 0.   0.0548308
 0.32 0.0927534 0. 0.0547762
 0.33 0.0927534 0.   0.0547218
 0.34 0.0927534 0. 0.0546676
 0.35 0.0927534 0.   0.0546137
 0.36 0.0927534 0. 0.0545599
 0.37 0.0927534 0.   0.0545064
 0.38 0.0927534 0. 0.0544531
 0.39 0.0927534 0.   0.0544
 0.4 0.0927534 0. 0.0543472
 0.41 0.0927534 0.   0.0542945
 0.42 0.0927534 0. 0.0542421
 0.43 0.0927534 0.   0.0541899
 0.44 0.0927534 0. 0.0541379
 0.45 0.0927534 0.   0.0540862
 0.46 0.0927534 0. 0.0540346
 0.47 0.0927534 0.   0.0539833
 0.48 0.0927534 0. 0.0539322
 0.49 0.0927534 0.   0.0538813
 0.5 0.0927534 0. 0.0538307
 0.51 0.0927534 0.   0.0537802
 0.52 0.0927534 0. 0.05373
 0.53 0.0927534 0.   0.05368
 0.54 0.0927534 0. 0.0536302
 0.55 0.0927534 0.   0.0535807
 0.56 0.0927534 0. 0.0535313
 0.57 0.0927534 0.   0.0534822
 0.58 0.0927534 0. 0.0534333
 0.59 0.0927534 0.   0.0533846
 0.6 0.0927534 0. 0.0533362
 0.61 0.0927534 0.   0.0532879
 0.62 0.0927534 0. 0.0532399
 0.63 0.0927534 0.   0.0531921
 0.64 0.0927534 0. 0.0531445
 0.65 0.0927534 0.   0.0530972
 0.66 0.0927534 0. 0.05305
 0.67 0.0927534 0.   0.0530031
 0.68 0.0927534 0. 0.0529564
 0.69 0.0927534 0.   0.05291
 0.7 0.0927534 0. 0.0528637
 0.71 0.0927534 0.   0.0528177
 0.72 0.0927534 0. 0.0527719
 0.73 0.0927534 0.   0.0527263
 0.74 0.0927534 0. 0.0526809
 0.75 0.0927534 0.   0.0526358
 0.76 0.0927534 0. 0.0525909
 0.77 0.0927534 0.   0.0525462
 0.78 0.0927534 0. 0.0525017
 0.79 0.0927534 0.   0.0524574
 0.8 0.0927534 0. 0.0524134
 0.81 0.0927534 0.   0.0523696
 0.82 0.0927534 0. 0.052326
 0.83 0.0927534 0.   0.0522826
 0.84 0.0927534 0. 0.0522395
 0.85 0.0927534 0.   0.0521966
 0.86 0.0927534 0. 0.0521539
 0.87 0.0927534 0.   0.0521114
 0.88 0.0927534 0. 0.0520692
 0.89 0.0927534 0.   0.0520271
 0.9 0.0927534 0. 0.0519853
 0.91 0.0927534 0.   0.0519438
 0.92 0.0927534 0. 0.0519024
 0.93 0.0927534 0.   0.0518613
 0.94 0.0927534 0. 0.0518204
 0.95 0.0927534 0.   0.0517797
 0.96 0.0927534 0. 0.0517393
 0.97 0.0927534 0.   0.051699
 0.98 0.0927534 0. 0.051659
 0.99 0.0927534 0.   0.0516193
 1. 0.0927534 0.112883 0.102616
 1.01 0.0927534   0.112544 0.102455
 1.02 0.0927534 0.112208 0.102296
 1.03   0.0927534 0.111875 0.102137
 1.04 0.0927534 0.111544   0.10198
 1.05 0.0927534 0.111217 0.101824
 1.06 0.0927534   0.110893 0.101669
 1.07 0.0927534 0.110571 0.101516
 1.08   0.0927534 0.110253 0.101364
 1.09 0.0927534 0.109938   0.101213
 1.1 0.0927534 0.109625 0.101063
 1.11 0.0927534   0.109315 0.100915
 1.12 0.0927534 0.109008 0.100768
 1.13   0.0927534 0.108704 0.100622
 1.14 0.0927534 0.108403   0.100477
 1.15 0.0927534 0.108104 0.100333
 1.16 0.0927534   0.107808 0.100191
 1.17 0.0927534 0.107516 0.10005
 1.18   0.0927534 0.107225 0.0999102
 1.19 0.0927534 0.106938   0.0997715
 1.2 0.0927534 0.106653 0.099634
 1.21 0.0927534   0.106371 0.0994977
 1.22 0.0927534 0.106092 0.0993626
 1.23   0.0927534 0.105816 0.0992287
 1.24 0.0927534 0.105542   0.0990959
 1.25 0.0927534 0.105271 0.0989644
 1.26   0.0927534 0.105002 0.098834
 1.27 0.0927534 0.104736   0.0987049
 1.28 0.0927534 0.104473 0.0985769
 1.29   0.0927534 0.104213 0.09845
 1.3 0.0927534 0.103955   0.0983244
 1.31 0.0927534 0.1037 0.0981999
 1.32 0.0927534   0.103447 0.0980766
 1.33 0.0927534 0.103197 0.0979545
 1.34   0.0927534 0.10295 0.0978335
 1.35 0.0927534 0.102705   0.0977138
 1.36 0.0927534 0.102463 0.0975951
 1.37   0.0927534 0.102223 0.0974777
 1.38 0.0927534 0.101986   0.0973614
 1.39 0.0927534 0.101751 0.0972463
 1.4 0.0927534   0.101519 0.0971324
 1.41 0.0927534 0.10129 0.0970196
 1.42   0.0927534 0.101063 0.096908
 1.43 0.0927534 0.100839   0.0967976
 1.44 0.0927534 0.100617 0.0966883
 1.45   0.0927534 0.100398 0.0965802
 1.46 0.0927534 0.100182   0.0964733
 1.47 0.0927534 0.0999677 0.0963676
 1.48   0.0927534 0.0997562 0.0962631
 1.49 0.0927534 0.0995473   0.0961597
 1.5 0.0927534 0.099341 0.0960575
 1.51 0.0927534   0.0991371 0.0959565
 1.52 0.0927534 0.0989359   0.0958567
 1.53 0.0927534 0.0987372 0.0957581
 1.54   0.0927534 0.0985411 0.0956607
 1.55 0.0927534 0.0983475   0.0955646
 1.56 0.0927534 0.0981565 0.0954696
 1.57   0.0927534 0.0979681 0.0953758
 1.58 0.0927534 0.0977823   0.0952833
 1.59 0.0927534 0.0975991 0.095192
 1.6 0.0927534   0.0974184 0.0951019
 1.61 0.0927534 0.0972404   0.0950131
 1.62 0.0927534 0.0970651 0.0949255
 1.63   0.0927534 0.0968923 0.0948392
 1.64 0.0927534 0.0967222   0.0947541
 1.65 0.0927534 0.0965548 0.0946704
 1.66   0.0927534 0.0963901 0.0945879
 1.67 0.0927534 0.0962281   0.0945067
 1.68 0.0927534 0.0960687 0.0944268
 1.69   0.0927534 0.0959122 0.0943483
 1.7 0.0927534 0.0957584   0.0942711
 1.71 0.0927534 0.0956074 0.0941953
 1.72   0.0927534 0.0954592 0.0941208
 1.73 0.0927534 0.0953139   0.0940478
 1.74 0.0927534 0.0951714 0.0939761
 1.75   0.0927534 0.0950319 0.0939059
 1.76 0.0927534 0.0948953   0.0938371
 1.77 0.0927534 0.0947617 0.0937698
 1.78   0.0927534 0.0946312 0.093704
 1.79 0.0927534 0.0945037   0.0936397
 1.8 0.0927534 0.0943795 0.093577
 1.81 0.0927534   0.0942584 0.0935158
 1.82 0.0927534 0.0941406   0.0934563
 1.83 0.0927534 0.0940261 0.0933985
 1.84   0.0927534 0.0939151 0.0933423
 1.85 0.0927534 0.0938076   0.0932879
 1.86 0.0927534 0.0937037 0.0932353
 1.87   0.0927534 0.0936035 0.0931846
 1.88 0.0927534 0.0935071   0.0931358
 1.89 0.0927534 0.0934148 0.0930891
 1.9   0.0927534 0.0933266 0.0930444
 1.91 0.0927534 0.0932428   0.0930018
 1.92 0.0927534 0.0931635 0.0929616
 1.93   0.0927534 0.0930891 0.0929239
 1.94 0.0927534 0.0930198   0.0928887
 1.95 0.0927534 0.0929561 0.0928564
 1.96   0.0927534 0.0928985 0.092828
 1.97 0.0927534 0.0928477   0.0928013
 1.98 0.0927534 0.0928047 0.0927795
 1.99   0.0927534 0.0927716 0.0927626
 2. 0.0927534 0.0927534   0.0927534
 2.01 0.0927534 0.0927534 0.0927534
 2.02   0.0927534 0.0927534 0.0927534
 2.03 0.0927534 0.0927534   0.0927534
 2.04 0.0927534 0.0927534 0.0927534
 2.05   0.0927534 0.0927534 0.0927534
 2.06 0.0927534 0.0927534   0.0927534
 2.07 0.0927534 0.0927534 0.0927534
 2.08   0.0927534 0.0927534 0.0927534
 2.09 0.0927534 0.0927534   0.0927534
 2.1 0.0927534 0.0927534 0.0927534
 2.11   0.0927534 0.0927534 0.0927534
 2.12 0.0927534 0.0927534   0.0927534
 2.13 0.0927534 0.0927534 0.0927534
 2.14   0.0927534 0.0927534 0.0927534
 2.15 0.0927534 0.0927534   0.0927534
 2.16 0.0927534 0.0927534 0.0927534
 2.17   0.0927534 0.0927534 0.0927534
 2.18 0.0927534 0.0927534   0.0927534
 2.19 0.0927534 0.0927534 0.0927534
 2.2   0.0927534 0.0927534 0.0927534
 2.21 0.0927534 0.0927534   0.0927534
 2.22 0.0927534 0.0927534 0.0927534
 2.23   0.0927534 0.0927534 0.0927534
 2.24 0.0927534 0.0927534   0.0927534
 2.25 0.0927534 0.0927534 0.0927534
 2.26   0.0927534 0.0927534 0.0927534
 2.27 0.0927534 0.0927534   0.0927534
 2.28 0.0927534 0.0927534 0.0927534
 2.29   0.0927534 0.0927534 0.0927534
 2.3 0.0927534 0.0927534   0.0927534
 2.31 0.0927534 0.0927534 0.0927534
 2.32   0.0927534 0.0927534 0.0927534
 2.33 0.0927534 0.0927534   0.0927534
 2.34 0.0927534 0.0927534 0.0927534
 2.35   0.0927534 0.0927534 0.0927534
 2.36 0.0927534 0.0927534   0.0927534
 2.37 0.0927534 0.0927534 0.0927534
 2.38   0.0927534 0.0927534 0.0927534
 2.39 0.0927534 0.0927534   0.0927534
 2.4 0.0927534 0.0927534 0.0927534
 2.41   0.0927534 0.0927534 0.0927534
 2.42 0.0927534 0.0927534   0.0927534
 2.43 0.0927534 0.0927534 0.0927534
 2.44   0.0927534 0.0927534 0.0927534
 2.45 0.0927534 0.0927534   0.0927534
 2.46 0.0927534 0.0927534 0.0927534
 2.47   0.0927534 0.0927534 0.0927534
 2.48 0.0927534 0.0927534   0.0927534
 2.49 0.0927534 0.0927534 0.0927534
 2.5   0.0927534 0.0927534 0.0927534
